Old open clusters as key tracers of Galactic chemical evolution. I. Fe abundances in NGC 2660, NGC 3960, and Berkeley 32

We obtained high-resolution UVES/FLAMES observations of a sample of nine old open clusters spanning a wide range of ages and Galactocentric radii. The goal of the project is to investigate the radial metallicity gradient in the disk, as well as the abundance of key elements (alpha and Fe-peak elements). In this paper we present the results for the metallicity of three clusters: NGC 2660 (age ~1 Gyr, Galactocentric distance of 8.68 kpc), NGC 3960 (~ 1 Gyr, 7.80 kpc), and Be 32 (~6-7 Gyr, 11.30 kpc). For Be 32 and NGC 2660, our study provides the first metallicity determination based on high-resolution spectra. We performed equivalent width analysis with the spectral code MOOG, which allows us to define a metallicity scale and build a homogeneous sample. We find that NGC 3960 and NGC 2660 have a metallicity that is very close to solar ([Fe/H]=+0.02 and +0.04, respectively), while the older Be 32 turns out to have [Fe/H]=$-$0.29.

==> sestito_abstract.txt <==
Title: Old open clusters as key tracers of Galactic chemical evolution. I. 
       Fe abundances in NGC~2660, NGC~3960, and Berkeley 32
Authors: P. Sestito (INAF/Osservatorio Astronomico di Palermo;
	 INAF/Osservatorio Astrofisico di Arcetri; 
         INAF/Osservatiorio Astronomico di Bologna),
         A.Bragaglia (INAF/Osservatiorio Astronomico di Bologna),
	 S. Randich (INAF/Osservatorio Astrofisico di Arcetri),
	 E.Carretta (INAF/Osservatiorio Astronomico di Bologna),
	 L.Prisinzano (INAF/Osservatorio Astronomico di Palermo),
	 M.Tosi (INAF/Osservatiorio Astronomico di Bologna)



Comments: A&A accepted, 17 pages, 8 ps figures

Report-no: AA/2006/5175

Subj-class: Astrophysics

Abstract:
We obtained high-resolution UVES/FLAMES observations of
a sample of nine
old open clusters spanning a wide range
of ages and Galactocentric radii. The goal of
the project is to
investigate the radial metallicity
gradient in the disk, as well as the abundance
of key elements (alpha and Fe-peak elements).
In this paper we present the
results for the metallicity of three clusters: NGC 2660
(age ~1 Gyr, Galactocentric distance of 8.68 kpc),
NGC 3960 (~ 1 Gyr, 7.80 kpc), and Be 32 (~6-7 Gyr, 11.30 kpc).
For Be 32 and NGC 2660, our study provides the first metallicity determination
based on high-resolution spectra.
We performed equivalent width analysis  with the spectral code MOOG,
which 
allows us to define a metallicity scale and build a homogeneous sample.
We find that NGC 3960 and NGC 2660 have a metallicity 
that is very close to solar
([Fe/H]=+0.02
and +0.04, respectively), while the older Be 32 turns out to have
[Fe/H]=$-$0.29.

